Decomposed Inductive Procedure Learning: Learning Academic Tasks with Human-Like Data Efficiency

Human learning relies on specialization -- distinct cognitive mechanisms working together to enable rapid learning. In contrast, most modern neural networks rely on a single mechanism: gradient descent over an objective function. This raises the question: might human learners' relatively rapid learning from just tens of examples instead of tens of thousands in data-driven deep learning arise from our ability to use multiple specialized mechanisms of learning in combination? We investigate this question through an ablation analysis of inductive human learning simulations in online tutoring environments. Comparing reinforcement learning to a more data-efficient 3-mechanism symbolic rule induction approach, we find that decomposing learning into multiple distinct mechanisms significantly improves data efficiency, bringing it in line with human learning. Furthermore, we show that this decomposition has a greater impact on efficiency than the distinction between symbolic and subsymbolic learning alone. Efforts to align data-driven machine learning with human learning often overlook the stark difference in learning efficiency. Our findings suggest that integrating multiple specialized learning mechanisms may be key to bridging this gap.

==> CogSci2023Templates_README2023.txt <==
# Template files for submissions to the Annual Conference of the Cognitive Science Society
# with thanks to Roger Levy for perparing and organizing the most recent version of these files.

Within this zip file, you will find templates for submitting 6-page papers or 2-page
short summaries.  Templates are provided for Microsoft Word and for LaTeX in separate folders.

TWO IMPORTANT NOTES:

1) DOUBLE-BLIND REVIEWING

As in 2019, 2020, and 2021, 2022, for the 2023 conference, 6-page paper submissions will be reviewed
double-blind, so submissions must be anonymized.  The template files
you will find in this repository have been updated from the template
files from previous years reflecting this change to anonymized paper
submissions.  

** The policy for double-blind reviews will be strictly enforced in 2023.
Please ensure your submissions are anonymized before submission.  **

2)  CC-BY LICENSING

An online proceedings will be published by the Cognitive Science Society. 
At the time of final (camera-ready) submission authors will be required to 
agree to release of their proceedings contribution under a CC-BY license. 
This means that authors allow free reuse of their work provided the original 
authors are attributed. Please see the submissions website for more details.  


**Microsoft Word users:** 
Please note that the template files are in
[`.dotx` format](https://file.org/extension/dotx), not `.doc` or
`.docx` format.  When you open one of the template files in Word, edit
it and then save it, Word will ask you for a new filename and (by
default) save your paper under that new filename in `.docx` format.


**Latex Users** 
For your convenience, a minimal working example of using LaTeX is available
for the 6-page paper at https://v2.overleaf.com/read/wwwzyhdxtyhg. In this example,
`cogsci_template.tex` has been renamed `main.tex` and you are off to
the races.


## Preparing an anonymized submission

If you are using the Word template, simply replace the **How to Make a
Proceedings Paper Submission** title with the title of your submitted
paper, and then replace the formatting instructions

If you are using the LaTeX template, make sure that the
`\cogscifinalcopy` command is commented out.  

In either case, remember that you need to leave at least 2.75 inches
between the top of the first page and the abstract & text of your
paper.  Since the top margin needs to be 1 inch on all pages, this
means that there needs to be at least 1.75 inches of space on page 1
in which nothing but your paper title and **Anonymous CogSci
submission** appears.  Additionally, please remember not to include
acknowledgments in the final version of your paper.

## Preparing the de-anonymized final version of your accepted paper

If you are using the Word template, replace **Anonymous CogSci
submission** with your author list and affiliations.  If you are using
the LaTeX template, uncomment the `\cogscifinalcopy` command and
recompile.  The file `cogsci_template_final_version_deanonymized.pdf`
provides an example of author list & affiliation formatting.

In the final version of the paper, the title, author, abstract, and
text of the paper must fit within six pages.  Unlimited additional
pages can be used for acknowledgments and references.  In the final
version of the paper for the proceedings (but not the initial
anonymized submission), be sure to include any acknowledgments that
may be appropriate.

Once again, make sure that you adhere to the general formatting
instructions, including that there are at least 2.75 inches between
the top of page 1 and the start of the abstract and text.


